Upper boundaries of AGN regions in optical diagnostic diagrams

The distribution of galaxies in optical diagnostic diagrams can provide information about their physical parameters when compared with ionization models under proper assumptions. By using a sample of central emitting regions from the MaNGA survey, we find evidence of the existence of upper boundaries for narrow-line regions (NLRs) of active galactic nuclei (AGN) in optical BPT diagrams, especially in the diagrams involving [S II]$\lambda \lambda$6716, 6731/H$\alpha$. Photoionization models can well reproduce the boundaries as a consequence of the decrease of [S II]$\lambda \lambda$6716, 6731/H$\alpha$ and [O III]$\lambda$5007/H$\beta$ ratios at very high metallicity. Whilst the exact location of the upper boundary in the [S II] BPT diagram only weakly depends on the electron density of the ionized cloud and the secondary nitrogen prescription, its dependence on the shapes of the input SEDs is much stronger. This allows us to constrain the power-law index of the AGN SED between 1 Ryd and $\sim100$ Ryd to be less than or equal to $-1.40\pm 0.05$. The coverage of the photoionization models in the [N II] BPT diagram has a stronger dependence on the electron density and the secondary nitrogen prescription. With the density constrained by the [S II] doublet ratio and the input SED constrained by the [S II] BPT diagram, we find that the extent of the data in the [N II] BPT diagram favors those prescriptions with high N/O ratios. Although shock-ionized cloud can produce similar line ratios as those by photoionization, the resulting shapes of the upper boundaries, if exist, would likely be different from those of a photoionizing origin.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
